Measurements of $d_{2}^{n}$ and $A_{1}^{n}$: Probing the neutron spin structure

We report on the results of the E06-014 experiment performed at Jefferson Lab in Hall A, where a precision measurement of the twist-3 matrix element $d_2$ of the neutron ($d_{2}^{n}$) was conducted. This quantity represents the average color Lorentz force a struck quark experiences in a deep inelastic electron scattering event off a neutron due to its interaction with the hadronizing remnants. This color force was determined from a linear combination of the third moments of the spin structure functions $g_1$ and $g_2$ on $^{3}$He after nuclear corrections had been applied to these moments. The kinematics included two average $Q^{2}$ bins of $3.2$ GeV$^{2}$ and $4.3$ GeV$^{2}$, and Bjorken-$x$ $0.25 \leq x \leq 0.90$ covering the DIS and resonance regions. We found $d_2^n$ to be small and negative for $<Q^{2}> = 3.2$ GeV$^{2}$, and smaller for $<Q^{2}> = 4.3$ GeV$^{2}$, consistent with a lattice QCD calculation. The twist-4 matrix element $f_{2}^{n}$ was extracted by combining our $d_{2}^{n}$ with the world data on $\Gamma_{1}^{n} = \int_{0}^{1} g_{1}^{n} dx$. We found $f_{2}^{n}$ to be roughly an order of magnitude larger than $d_{2}^{n}$. Utilizing the extracted $d_{2}^{n}$ and $f_{2}^{n}$ data, we separated the color force into its electric and magnetic components, $F_{E}^{y,n}$ and $F_{B}^{y,n}$, and found them to be equal and opposite in magnitude, in agreement with instanton model predictions but not with those from QCD sum rules. Additionally, we have extracted the neutron virtual photon-nucleon asymmetry $A_{1}^{n}$, the structure function ratio $g_{1}^{n}/F_{1}^{n}$, and the quark ratios $(\Delta u + \Delta \bar{u})/(u + \bar{u})$ and $(\Delta d + \Delta \bar{d})/(d + \bar{d})$. These results were found to be consistent with DIS world data and with the prediction of the constituent quark model but at odds with those of perturbative QCD at large $x$.

==> results_asym_He-3.txt <==
%auto-ignore
# E = 4.74 GeV 
# < x >   < Q2 (GeV^2) >   A_para    stat    syst    A_perp    stat    syst    A1      stat    syst    g_1/F_1   stat    syst 
# ------------------------------------------------------------------------------------------------------------------------------------------
  0.277        2.038       -0.008    0.015   0.007   -0.002    0.008   0.003  -0.008   0.017   0.004   -0.009    0.016   0.004 
  0.325        2.347       -0.009    0.009   0.003   -0.001    0.005   0.002  -0.010   0.010   0.001   -0.010    0.009   0.001 
  0.374        2.639        0.005    0.007   0.002   -0.011    0.004   0.002   0.008   0.008   0.001    0.001    0.007   0.001 
  0.424        2.915       -0.025    0.007   0.005   -0.003    0.004   0.002  -0.027   0.008   0.003   -0.026    0.007   0.002 
  0.473        3.176       -0.021    0.008   0.003   -0.005    0.004   0.001  -0.022   0.009   0.002   -0.023    0.008   0.002 
  0.523        3.425        0.002    0.009   0.002   -0.006    0.005   0.001   0.004   0.010   0.001    0.000    0.009   0.001 
  0.574        3.662        0.005    0.010   0.004   -0.008    0.005   0.002   0.008   0.012   0.002    0.002    0.011   0.002 
  0.623        3.886        0.029    0.013   0.003    0.005    0.007   0.002   0.031   0.015   0.002    0.031    0.013   0.002 
  0.673        4.099        0.025    0.015   0.005   -0.004    0.009   0.003   0.030   0.018   0.003    0.023    0.016   0.002 
  0.723        4.307        0.031    0.019   0.007   -0.014    0.009   0.002   0.041   0.022   0.004    0.026    0.020   0.003 
  0.773        4.504       -0.012    0.024   0.013   -0.025    0.012   0.005  -0.005   0.028   0.008   -0.023    0.025   0.007 
  0.823        4.694       -0.033    0.030   0.012    0.005    0.016   0.006  -0.041   0.037   0.007   -0.032    0.032   0.006 
  0.874        4.876       -0.014    0.039   0.017   -0.049    0.020   0.006   0.004   0.048   0.010   -0.035    0.041   0.009 

# E = 5.89 GeV 
# < x >   < Q2 (GeV^2) >   A_para    stat    syst    A_perp    stat    syst    A1      stat    syst    g_1/F_1   stat    syst 
# ------------------------------------------------------------------------------------------------------------------------------------------
  0.277        2.626        0.019    0.027   0.010    0.010    0.008   0.003   0.020   0.029   0.006    0.024    0.028   0.006 
  0.325        3.032       -0.017    0.012   0.003    0.004    0.004   0.001  -0.019   0.013   0.002   -0.016    0.012   0.002 
  0.374        3.421       -0.006    0.009   0.002   -0.001    0.003   0.001  -0.006   0.010   0.001   -0.006    0.009   0.001 
  0.424        3.802       -0.020    0.009   0.003   -0.004    0.003   0.001  -0.021   0.010   0.002   -0.022    0.009   0.002 
  0.474        4.169       -0.021    0.010   0.006    0.000    0.003   0.001  -0.022   0.011   0.003   -0.021    0.010   0.003 
  0.524        4.514        0.002    0.012   0.002    0.000    0.004   0.001   0.002   0.013   0.001    0.002    0.012   0.001 
  0.573        4.848        0.003    0.015   0.003    0.003    0.004   0.001   0.003   0.016   0.002    0.004    0.015   0.002 
  0.624        5.176        0.005    0.018   0.005   -0.004    0.005   0.001   0.006   0.020   0.003    0.003    0.018   0.003 
  0.674        5.486       -0.003    0.022   0.005   -0.002    0.007   0.002  -0.003   0.024   0.003   -0.004    0.022   0.002 
  0.723        5.777        0.003    0.027   0.005   -0.004    0.008   0.003   0.004   0.031   0.003    0.001    0.028   0.003 
  0.773        6.059        0.006    0.035   0.008    0.005    0.010   0.002   0.005   0.039   0.004    0.008    0.035   0.004 
  0.823        6.325        0.028    0.047   0.014   -0.044    0.014   0.004   0.045   0.053   0.008    0.009    0.047   0.013 
  0.873        6.585        0.015    0.062   0.017   -0.008    0.019   0.007   0.020   0.072   0.009    0.011    0.064   0.009



==> results_asym_n.txt <==
%auto-ignore
# E = 4.74 GeV 
# < x >    A_1    stat   syst   g_1/F_1  stat   syst
# ----------------------------------------------------------- 
  0.277    0.012  0.071  0.008   0.007   0.068  0.010 
  0.325    0.011  0.043  0.009   0.008   0.041  0.008 
  0.374    0.102  0.037  0.014   0.065   0.034  0.011 
  0.424   -0.064  0.040  0.014  -0.066   0.038  0.013 
  0.473   -0.044  0.051  0.015  -0.058   0.047  0.014 

# E = 5.89 GeV  
# < x >    A_1    stat   syst   g_1/F_1  stat   syst
# ----------------------------------------------------------- 
  0.277    0.127  0.116  0.035   0.143   0.112  0.014 
  0.325   -0.031  0.058  0.009  -0.019   0.056  0.009 
  0.374    0.035  0.049  0.010   0.031   0.046  0.009 
  0.424   -0.039  0.053  0.013  -0.049   0.050  0.012 
  0.474   -0.044  0.066  0.017  -0.044   0.062  0.015 
  0.524    0.109  0.088  0.019   0.098   0.082  0.017 
  0.573    0.135  0.126  0.023   0.132   0.116  0.021 

# Results for A_1 and g_1/F_1 averaged over 
# E = 4.74 and 5.89 GeV, resulting in < Q^2 > = 3.08 GeV^2   
# < x >    A_1    stat   syst   g_1/F_1  stat   syst
# ----------------------------------------------------------- 
  0.277    0.043  0.060  0.022   0.044   0.058  0.012 
  0.325   -0.004  0.035  0.009  -0.002   0.033  0.009 
  0.374    0.078  0.029  0.012   0.053   0.028  0.010 
  0.424   -0.055  0.032  0.014  -0.060   0.030  0.012 
  0.474   -0.044  0.040  0.016  -0.053   0.037  0.015 
  0.548    0.118  0.072  0.021   0.110   0.067  0.019 



==> results_color-forces.txt <==
%auto-ignore
# color forces
# the first uncertainty is statistical and the second is systematic 
# < Q2 (GeV^2) >      F_E^{y,n} (MeV/fm)        F_B^{y,n} (MeV/fm)
# -------------------------------------------------------------------- 
3.21          -33.53 +/- 1.32 +/- 19.07       52.35 +/- 2.43 +/-  19.18
4.32          -36.48 +/- 1.38 +/- 19.38       38.04 +/- 2.55 +/-  19.46


==> results_final-unpol-xs_He-3.txt <==
%auto-ignore
# E = 4.74 GeV 
# < x >      < Q2 (GeV^2) >    sigma_0 (nb/GeV/sr)    stat (nb/GeV/sr)     syst (nb/GeV/sr)
# ---------------------------------------------------------------------------------------------- 
  0.214       1.659                 6.191                 0.365                0.561 
  0.299       2.209                 5.374                 0.178                0.281 
  0.456       3.094                 2.544                 0.048                0.121 
  0.494       3.285                 2.223                 0.034                0.103 
  0.533       3.472                 1.762                 0.026                0.084 
  0.579       3.694                 1.353                 0.027                0.065 
  0.629       3.909                 1.021                 0.018                0.050 
  0.686       4.149                 0.718                 0.012                0.035 
  0.745       4.387                 0.536                 0.012                0.028 

# E = 5.89 GeV 
# < x >      < Q2 (GeV^2) >    sigma_0 (nb/GeV/sr)    stat (nb/GeV/sr)     syst (nb/GeV/sr) 
# ---------------------------------------------------------------------------------------------- 
  0.208        2.064                4.069                 0.440                0.492 
  0.247        2.409                4.322                 0.116                0.310 
  0.330        3.095                2.488                 0.099                0.130 
  0.434        3.882                1.596                 0.038                0.079 
  0.468        4.124                1.234                 0.030                0.063 
  0.503        4.360                1.067                 0.020                0.052 
  0.539        4.603                0.846                 0.016                0.042 
  0.580        4.873                0.679                 0.012                0.033 
  0.629        5.173                0.472                 0.010                0.022 
  0.679        5.478                0.331                 0.007                0.016 
  0.738        5.811                0.250                 0.006                0.013 



==> results_matrix-elements_n.txt <==
%auto-ignore
# d_2^n
# the listed uncertainty for the low x and elastic contribution is systematic.  
# the first uncertainty on the total result is statistical and the second is systematic.  
# the last uncertainty on the total result is due to neglecting Q2 evolution.  
# < Q2 (GeV^2) >  Measured  (x 10^{-5})        Low x (x 10^{-5})    Elastic (x 10^{-5})    Total (x 10^{-5})
# ---------------------------------------------------------------------------------------------------------------------- 
      3.21        -261.0 +/- 79.0 +/- 48.0     38.0 +/- 58.0        -198.0 +/- 32.0        -421.0 +/- 79.0 +/- 82.0 +/- 8.0 
      4.32           4.0 +/- 83.0 +/- 37.0     38.0 +/- 58.0         -77.0 +/- 9.0          -35.0 +/- 83.0 +/- 69.0 +/- 7.0 

# a_2^n
# the listed uncertainty for the measured region is statistical only
# the listed uncertainty for the low x and elastic contribution is systematic.  
# the first uncertainty on the total result is statistical and the second is systematic. 
# < Q2 (GeV^2) >  Measured  (x 10^{-4})        Low x (x 10^{-4})    Elastic (x 10^{-4})    Total (x 10^{-4})
# ---------------------------------------------------------------------------------------------------------------------- 
      3.21        5.078 +/- 1.761              -3.056 +/- 1.374     6.530 +/- 1.373        8.552 +/- 1.761 +/- 6.125 
      4.32        5.499 +/- 2.270              -3.056 +/- 0.888     2.601 +/- 0.888        5.044 +/- 2.270 +/- 6.042 

# f_2^n 
# < Q2 (GeV^2) >      f_2^n         stat           syst
# ---------------------------------------------------------------------------------- 
      3.21          5.345E-02  +/- 7.900E-04 +/- 2.555E-02
      4.32          4.968E-02  +/- 8.300E-04 +/- 2.599E-02
  


==> results_pol-sf_He-3.txt <==
%auto-ignore
# E = 4.74 GeV 
# < x >    g1    stat   syst    g2     stat   syst
# ---------------------------------------------------------- 
  0.277  -0.009  0.016  0.009  -0.006  0.034  0.009 
  0.325  -0.009  0.008  0.002  -0.001  0.014  0.006 
  0.374   0.001  0.005  0.002  -0.026  0.009  0.005 
  0.424  -0.014  0.004  0.003   0.001  0.006  0.002 
  0.473  -0.010  0.003  0.002  -0.002  0.004  0.001 
  0.523   0.000  0.003  0.000  -0.005  0.004  0.001 
  0.574   0.000  0.003  0.001  -0.005  0.003  0.001 
  0.623   0.005  0.002  0.001   0.000  0.002  0.001 
  0.673   0.003  0.002  0.001  -0.002  0.002  0.001 
  0.723   0.002  0.002  0.001  -0.003  0.002  0.001 
  0.773  -0.001  0.002  0.001  -0.002  0.001  0.001 
  0.823  -0.001  0.001  0.001   0.001  0.001  0.000 
  0.874  -0.001  0.001  0.001  -0.002  0.001  0.001 

# E = 5.89 GeV 
# < x >   g1     stat   syst    g2     stat   syst
# ---------------------------------------------------------- 
  0.277   0.026  0.029  0.012   0.046  0.047  0.019 
  0.325  -0.013  0.010  0.003   0.022  0.015  0.006 
  0.374  -0.004  0.006  0.002   0.000  0.008  0.002 
  0.424  -0.011  0.005  0.002  -0.002  0.006  0.002 
  0.474  -0.008  0.004  0.002   0.003  0.004  0.002 
  0.524   0.000  0.003  0.001   0.000  0.003  0.001 
  0.573   0.001  0.003  0.001   0.001  0.003  0.001 
  0.624   0.000  0.002  0.001  -0.002  0.002  0.000 
  0.674   0.000  0.002  0.000   0.000  0.002  0.000 
  0.723   0.000  0.002  0.000  -0.001  0.002  0.000 
  0.773   0.000  0.002  0.000   0.000  0.001  0.000 
  0.823   0.000  0.002  0.000  -0.003  0.001  0.001 
  0.873   0.000  0.002  0.000   0.000  0.001  0.000 



==> results_quark-ratios.txt <==
%auto-ignore
# Results for $(\Delta u + \Delta \bar{u})/(u + \bar{u})$ (denoted as "up") 
# and $(\Delta d + \Delta \bar{d})/(d + \bar{d})$ (denoted as "down")

# E = 4.74 GeV 
# < x >   up    stat   syst     down   stat   syst
# ----------------------------------------------------------- 
  0.277   0.437  0.013  0.031  -0.219  0.110  0.028 
  0.325   0.482  0.008  0.036  -0.267  0.069  0.032 
  0.374   0.513  0.006  0.043  -0.218  0.060  0.038 
  0.424   0.570  0.006  0.050  -0.508  0.068  0.051 
  0.473   0.596  0.007  0.063  -0.566  0.088  0.069 

# E = 5.89 GeV  
# < x >   up     stat   syst    down   stat   syst
# ----------------------------------------------------------- 
  0.277   0.410  0.022  0.032   0.001  0.182  0.027 
  0.325   0.487  0.010  0.037  -0.314  0.094  0.033 
  0.374   0.518  0.008  0.045  -0.281  0.081  0.040 
  0.424   0.567  0.008  0.051  -0.482  0.090  0.051 
  0.474   0.593  0.009  0.063  -0.547  0.116  0.071 
  0.524   0.594  0.012  0.070  -0.352  0.165  0.083 
  0.573   0.606  0.015  0.085  -0.365  0.250  0.111 

# Results for up and down quark ratios averaged over 
# E = 4.74 and 5.89 GeV, resulting in < Q^2 > = 3.08 GeV^2   
# < x >   up     stat   syst    down   stat   syst
# ----------------------------------------------------------- 
  0.277   0.430  0.011  0.031  -0.160  0.094  0.028 
  0.325   0.484  0.006  0.037  -0.283  0.055  0.032 
  0.374   0.515  0.005  0.044  -0.241  0.048  0.039 
  0.424   0.569  0.005  0.051  -0.499  0.054  0.051 
  0.474   0.595  0.006  0.063  -0.559  0.070  0.070 
  0.548   0.598  0.009  0.077  -0.356  0.138  0.097 



==> syst-err_A1.txt <==
%auto-ignore
# A_1 on He-3 
# E = 4.74 GeV 
# < x >    A_{para}    A_{perp}     Kin.        Total  
# -----------------------------------------------------------------
  0.277   3.850E-03   1.900E-04   1.200E-04   3.860E-03 
  0.325   1.480E-03   1.400E-04   7.000E-05   1.480E-03 
  0.374   9.900E-04   2.100E-04   5.400E-04   1.150E-03 
  0.424   2.650E-03   1.700E-04   1.200E-04   2.660E-03 
  0.473   1.840E-03   1.100E-04   1.900E-04   1.850E-03 
  0.523   1.100E-03   1.600E-04   1.900E-04   1.130E-03 
  0.574   2.430E-03   3.300E-04   2.000E-04   2.460E-03 
  0.623   1.840E-03   3.600E-04   1.400E-04   1.880E-03 
  0.673   2.620E-03   5.000E-04   1.300E-04   2.670E-03 
  0.723   3.770E-03   4.400E-04   2.000E-04   3.800E-03 
  0.773   7.510E-03   8.900E-04   3.900E-04   7.570E-03 
  0.823   7.000E-03   1.180E-03   3.200E-04   7.100E-03 
  0.874   1.019E-02   1.250E-03   1.960E-03   1.045E-02 

# A_1 on He-3 
# E = 5.89 GeV 
# < x >    A_{para}    A_{perp}     Kin.        Total  
# -----------------------------------------------------------------
 0.277   5.520E-03   1.800E-04   5.900E-04   5.550E-03 
 0.325   1.850E-03   9.000E-05   2.400E-04   1.870E-03 
 0.374   1.230E-03   4.000E-05   4.000E-05   1.230E-03 
 0.424   1.510E-03   1.100E-04   2.200E-04   1.530E-03 
 0.474   3.270E-03   9.000E-05   4.000E-05   3.270E-03 
 0.524   1.200E-03   1.200E-04   1.000E-05   1.210E-03 
 0.573   1.800E-03   1.400E-04   1.300E-04   1.810E-03 
 0.624   3.120E-03   1.000E-04   1.600E-04   3.130E-03 
 0.674   2.770E-03   2.700E-04   7.000E-05   2.780E-03 
 0.723   2.740E-03   3.900E-04   1.300E-04   2.770E-03 
 0.773   4.430E-03   3.500E-04   1.100E-04   4.450E-03 
 0.823   7.870E-03   7.100E-04   6.600E-04   7.930E-03 
 0.873   9.270E-03   1.170E-03   1.400E-04   9.340E-03 


# A_1^n 
# E = 4.74 GeV
# < x >  F_{2}^{n,p}    F_{2}^{He-3}   \tilde{P}_{p}   \tilde{P}_{n}  A_{1}^{p}   A_{1}^{He-3}$   Total  
# ----------------------------------------------------------------------------------------------------------------------
  0.277   2.730E-03       7.000E-04      5.160E-03       1.500E-04    5.080E-03   2.680E-03       8.220E-03 
  0.325   2.690E-03       1.010E-03      6.160E-03       1.200E-04    6.050E-03   1.850E-03       9.280E-03 
  0.374   6.900E-03       6.500E-04      7.200E-03       1.690E-03    6.690E-03   6.370E-03       1.371E-02 
  0.424   5.980E-03       1.810E-03      8.310E-03       1.190E-03    7.710E-03   6.390E-03       1.449E-02 
  0.473   5.740E-03       1.710E-03      9.570E-03       8.500E-04    8.960E-03   5.280E-03       1.537E-02 

# A_1^n 
# E = 5.89 GeV
# < x >  F_{2}^{n,p}    F_{2}^{He-3}$   \tilde{P}_{p}   \tilde{P}_{n}  A_{1}^{p}   A_{1}^{He-3}$   Total  
# ----------------------------------------------------------------------------------------------------------------------
  0.277   4.500E-03       4.000E-04      5.140E-03       2.070E-03     5.130E-03   3.370E-02      3.483E-02 
  0.325   2.440E-03       1.310E-03      6.140E-03       5.900E-04     5.810E-03   3.060E-03      9.430E-03 
  0.374   2.650E-03       6.400E-04      7.190E-03       5.200E-04     6.700E-03   1.470E-03      1.032E-02 
  0.424   2.900E-03       2.120E-03      8.300E-03       7.400E-04     7.940E-03   3.740E-03      1.263E-02 
  0.474   3.940E-03       1.350E-03      9.560E-03       8.400E-04     9.240E-03   9.750E-03      1.702E-02 
  0.524   9.950E-03       0.000E+00      1.096E-02       1.720E-03     1.060E-02   5.050E-03      1.897E-02 
  0.573   1.300E-02       1.500E-04      1.247E-02       2.140E-03     1.207E-02   8.000E-03      2.321E-02 



==> syst-err_a2.txt <==
%auto-ignore
# a_2^{He-3}
# < Q^2 (GeV^2) >  g_1^{He-3}      x           Total 
# ------------------------------------------------------
     3.21          3.428E-05    8.803E-06    3.539E-05 
     4.32          3.281E-05    6.681E-06    3.348E-05 

# a_2^n 
# < Q^2 (GeV^2) >   low x        high x     P_p        P_n        a_2^p      a_2^{He-3}   Total
# ----------------------------------------------------------------------------------------------------
      3.21         1.374E-4    1.373E-04  2.439E-04  3.012E-04  3.068E-04    3.052E-04   6.125E-04 
      4.32         8.878E-5    8.880E-05  2.518E-04  3.054E-04  3.118E-04    3.089E-04   6.042E-04 



==> syst-err_d2n.txt <==
%auto-ignore
# Systematic uncertainties assigned to different regions of $d_2^n$.  ''Res''
# indicates the contribution from the resonance region; in particular, from
# data with W < 2 GeV.

# Region  < Q^2 (GeV^2) >     Exp.                RC           d_2^p       P_p, P_n (high)   P_p, P_n (low)    Low x   Total 
# --------------------------------------------------------------------------------------------------------------------------------------
DIS+Res        3.21           4.700E-04        2.000E-05      4.000E-05      6.000E-05        1.000E-04      5.800E-04      7.500E-04
DIS+Res        4.32           3.700E-04        2.000E-05      4.000E-05      2.000E-05        4.000E-05      5.800E-04      6.900E-04
DIS            2.59           3.600E-04        1.000E-05      5.000E-05      3.000E-05        5.000E-05      ---            3.700E-04
DIS            3.67           2.900E-04        2.000E-05      4.000E-05      2.000E-05        2.000E-05      ---            2.900E-04
Res            4.71           2.200E-04        0.000E+00      4.000E-05      3.000E-05        5.000E-05      ---            2.300E-04
Res            5.99           1.100E-04        0.000E+00      2.000E-05      1.000E-05        3.000E-05      ---            1.200E-04



==> syst-err_final-asym_He-3.txt <==
%auto-ignore
# All contributions, like target and beam polarizations, contamination due to pions and positrons, 
# radiative corrections, nitrogen dilution are very small at low x or negligible otherwise.  We only 
# list the contribution that arises due to electron selection cuts, the largest contribution. 

# A_para
# E = 4.74 GeV 
# < x >    Cuts            Total   
# --------------------------------------
  0.277   7.000E-03      7.000E-03
  0.325   2.000E-03      3.000E-03
  0.374   2.000E-03      2.000E-03
  0.424   4.000E-03      5.000E-03
  0.473   3.000E-03      3.000E-03
  0.523   2.000E-03      2.000E-03
  0.574   4.000E-03      4.000E-03
  0.623   2.000E-03      3.000E-03
  0.673   4.000E-03      5.000E-03
  0.723   6.000E-03      6.000E-03
  0.773   1.300E-02      1.300E-02
  0.823   1.100E-02      1.100E-02
  0.874   1.700E-02      1.700E-02

# A_perp
# E = 4.74 GeV
# < x >     Cuts           Total
# --------------------------------------
  0.277   2.000E-03      2.000E-03
  0.325   2.000E-03      2.000E-03
  0.374   2.000E-03      2.000E-03
  0.424   2.000E-03      2.000E-03
  0.473   1.000E-03      1.000E-03
  0.523   1.000E-03      1.000E-03
  0.574   2.000E-03      2.000E-03
  0.623   2.000E-03      2.000E-03
  0.673   3.000E-03      3.000E-03
  0.723   2.000E-03      2.000E-03
  0.773   4.000E-03      5.000E-03
  0.823   6.000E-03      6.000E-03
  0.874   4.000E-03      6.000E-03

# A_para
# E = 5.89 GeV 
# < x >     Cuts           Total   
# --------------------------------------
0.277     9.000E-03      1.000E-02
0.325     3.000E-03      3.000E-03
0.374     2.000E-03      2.000E-03
0.424     2.000E-03      3.000E-03
0.474     6.000E-03      6.000E-03
0.524     2.000E-03      2.000E-03
0.573     3.000E-03      3.000E-03
0.624     5.000E-03      5.000E-03
0.674     5.000E-03      5.000E-03
0.723     5.000E-03      5.000E-03
0.773     8.000E-03      8.000E-03
0.823     1.400E-02      1.400E-02
0.873     1.700E-02      1.700E-02

# A_perp
# E = 5.89 GeV
# < x >     Cuts           Total
# --------------------------------------
  0.277   2.000E-03      3.000E-03
  0.325   1.000E-03      1.000E-03
  0.374   0.000E+00      0.000E+00
  0.424   1.000E-03      1.000E-03
  0.474   1.000E-03      1.000E-03
  0.524   1.000E-03      1.000E-03
  0.573   1.000E-03      1.000E-03
  0.624   1.000E-03      1.000E-03
  0.674   2.000E-03      2.000E-03
  0.723   3.000E-03      3.000E-03
  0.773   2.000E-03      2.000E-03
  0.823   3.000E-03      4.000E-03
  0.873   7.000E-03      7.000E-03



==> syst-err_final-unpol-xs_He-3.txt <==
%auto-ignore
# E = 4.74 GeV
# < x >    Cuts       Background  Misc.          RC         Total 
# ------------------------------------------------------------------------------
  0.214   1.700E-01   3.800E-01   2.440E-01   2.870E-01   5.610E-01 
  0.299   1.390E-01   1.170E-01   2.120E-01   2.400E-02   2.810E-01 
  0.456   6.400E-02   1.700E-02   1.000E-01   5.000E-03   1.210E-01 
  0.494   5.300E-02   1.200E-02   8.800E-02   1.000E-03   1.030E-01 
  0.533   4.700E-02   8.000E-03   7.000E-02   0.000E+00   8.400E-02 
  0.579   3.600E-02   6.000E-03   5.300E-02   2.000E-03   6.500E-02 
  0.629   2.800E-02   4.000E-03   4.000E-02   4.000E-03   5.000E-02 
  0.686   2.000E-02   3.000E-03   2.800E-02   5.000E-03   3.500E-02 
  0.745   1.500E-02   3.000E-03   2.100E-02   9.000E-03   2.800E-02 

# E = 5.89 GeV
# < x >    Cuts       Background  Misc.          RC         Total 
# ------------------------------------------------------------------------------
  0.208   1.060E-01   3.710E-01   1.610E-01   2.600E-01   4.920E-01 
  0.247   1.120E-01   2.280E-01   1.710E-01   4.700E-02   3.100E-01 
  0.330   5.600E-02   6.100E-02   9.800E-02   1.700E-02   1.300E-01 
  0.434   4.400E-02   1.700E-02   6.300E-02   4.000E-03   7.900E-02 
  0.468   3.800E-02   1.100E-02   4.900E-02   4.000E-03   6.300E-02 
  0.503   2.900E-02   8.000E-03   4.200E-02   1.000E-03   5.200E-02 
  0.539   2.600E-02   6.000E-03   3.300E-02   0.000E+00   4.200E-02 
  0.580   1.800E-02   4.000E-03   2.700E-02   1.000E-03   3.300E-02 
  0.629   1.100E-02   3.000E-03   1.900E-02   2.000E-03   2.200E-02 
  0.679   9.000E-03   2.000E-03   1.300E-02   2.000E-03   1.600E-02 
  0.738   7.000E-03   2.000E-03   1.000E-02   4.000E-03   1.300E-02 



==> syst-err_g1F1.txt <==
%auto-ignore
# g_1/F_1 on He-3 
# E = 4.74 GeV 
# < x >    A_{para}    A_{perp}     Kin.        Total  
# -----------------------------------------------------------------
  0.277   3.680E-03   5.300E-04   4.000E-05   3.720E-03 
  0.325   1.340E-03   3.500E-04   4.000E-05   1.380E-03 
  0.374   9.200E-04   4.900E-04   4.000E-05   1.040E-03 
  0.424   2.560E-03   3.300E-04   1.300E-04   2.580E-03 
  0.473   1.710E-03   2.000E-04   1.100E-04   1.720E-03 
  0.523   1.030E-03   2.600E-04   2.000E-05   1.060E-03 
  0.574   2.200E-03   4.700E-04   3.000E-05   2.260E-03 
  0.623   1.610E-03   5.000E-04   1.700E-04   1.690E-03 
  0.673   2.430E-03   6.700E-04   1.400E-04   2.530E-03 
  0.723   3.350E-03   5.100E-04   2.000E-04   3.390E-03 
  0.773   6.410E-03   9.700E-04   1.600E-04   6.490E-03 
  0.823   5.760E-03   1.260E-03   2.800E-04   5.900E-03 
  0.874   8.590E-03   1.230E-03   3.200E-04   8.680E-03 

# g_1/F_1 on He-3 
# E = 5.89 GeV 
# < x >    A_{para}    A_{perp}     Kin.        Total  
# -----------------------------------------------------------------
  0.277   5.320E-03   2.570E-03   5.000E-05   5.910E-03 
  0.325   1.720E-03   1.070E-03   4.000E-05   2.030E-03 
  0.374   1.170E-03   1.900E-04   1.000E-05   1.190E-03 
  0.424   1.350E-03   9.500E-04   4.000E-05   1.650E-03 
  0.474   3.160E-03   1.100E-04   5.000E-05   3.160E-03 
  0.524   1.200E-03   1.100E-04   0.000E+00   1.200E-03 
  0.573   1.640E-03   6.800E-04   1.000E-05   1.780E-03 
  0.624   2.720E-03   9.100E-04   2.000E-05   2.870E-03 
  0.674   2.420E-03   4.400E-04   1.000E-05   2.460E-03 
  0.723   2.370E-03   1.070E-03   2.000E-05   2.600E-03 
  0.773   3.900E-03   1.120E-03   4.000E-05   4.060E-03 
  0.823   7.090E-03   1.068E-02   1.800E-04   1.282E-02 
  0.873   8.480E-03   2.030E-03   1.000E-04   8.720E-03 

# g_1^n/F_1^n
# E = 4.74 GeV
# < x >   F_{2}^{n,p}    F_{2}^{He-3}   \tilde{P}_{p}   \tilde{P}_{n}  g_{1}^{p}/F_{1}^{p}   g_{1}^{He-3}/F_{1}^{He-3}   Total  
# -------------------------------------------------------------------------------------------------------------------------------------
  0.277   2.530E-03      7.100E-04        5.320E-03       1.200E-04        2.950E-03               7.630E-03            1.011E-02 
  0.325   2.480E-03      9.800E-04        6.270E-03       1.300E-04        3.650E-03               3.060E-03            8.310E-03 
  0.374   5.640E-03      2.900E-04        7.230E-03       1.080E-03        4.680E-03               2.470E-03            1.064E-02 
  0.424   5.770E-03      1.730E-03        8.190E-03       1.100E-03        6.020E-03               6.360E-03            1.346E-02 
  0.473   6.020E-03      1.700E-03        9.240E-03       9.700E-04        7.600E-03               5.050E-03            1.445E-02 

# g_1^n/F_1^n
# E = 5.89 GeV
# < x >   F_{2}^{n,p}    F_{2}^{He-3}   \tilde{P}_{p}   \tilde{P}_{n}  g_{1}^{p}/F_{1}^{p}   g_{1}^{He-3}/F_{1}^{He-3}   Total  
# -------------------------------------------------------------------------------------------------------------------------------------
  0.277   4.500E-03      4.500E-04        5.100E-03       2.450E-03        2.970E-03               1.193E-02            1.427E-02 
  0.325   2.180E-03      1.160E-03        6.030E-03       3.300E-04        3.760E-03               4.510E-03            8.780E-03 
  0.374   2.420E-03      6.200E-04        6.950E-03       5.300E-04        4.790E-03               2.920E-03            9.290E-03 
  0.424   3.110E-03      2.110E-03        7.890E-03       8.400E-04        6.020E-03               4.410E-03            1.152E-02 
  0.474   3.770E-03      1.260E-03        8.900E-03       7.600E-04        7.280E-03               9.170E-03            1.525E-02 
  0.524   9.150E-03      0.000E+00        9.980E-03       1.680E-03        9.620E-03               3.940E-03            1.716E-02 
  0.573   1.240E-02      1.500E-04        1.111E-02       2.280E-03        1.183E-02               7.140E-03            2.176E-02 



==> syst-err_pol-sf_He-3.txt <==
%auto-ignore
# All contributions, like target and beam polarizations, contamination due to pions and positrons, 
# radiative corrections, nitrogen dilution are very small at low x or negligible otherwise.  We only 
# list the contribution that arises due to electron selection cuts, the largest contribution. 

# g_1 
# E = 4.74 GeV
# < x >    Cuts          Total   
# --------------------------------------
  0.277  8.000E-03      9.000E-03
  0.325  2.000E-03      2.000E-03
  0.374  2.000E-03      2.000E-03
  0.424  3.000E-03      3.000E-03
  0.473  1.000E-03      2.000E-03
  0.523  0.000E+00      0.000E+00
  0.574  1.000E-03      1.000E-03
  0.623  0.000E+00      1.000E-03
  0.673  1.000E-03      1.000E-03
  0.723  0.000E+00      1.000E-03
  0.773  1.000E-03      1.000E-03
  0.823  1.000E-03      1.000E-03
  0.874  0.000E+00      1.000E-03

# g_2 
# E = 4.74 GeV
# < x >    Cuts           Total   
# --------------------------------------
  0.277  9.000E-03      9.000E-03
  0.325  6.000E-03      6.000E-03
  0.374  4.000E-03      5.000E-03
  0.424  2.000E-03      2.000E-03
  0.473  0.000E+00      1.000E-03
  0.523  1.000E-03      1.000E-03
  0.574  1.000E-03      1.000E-03
  0.623  1.000E-03      1.000E-03
  0.673  1.000E-03      1.000E-03
  0.723  0.000E+00      1.000E-03
  0.773  0.000E+00      1.000E-03
  0.823  0.000E+00      0.000E+00
  0.874  0.000E+00      1.000E-03


# g_1
# E = 5.89 GeV 
# < x >     Cuts          Total   
# --------------------------------------
  0.277   1.000E-02      1.200E-02      
  0.325   2.000E-03      3.000E-03      
  0.374   2.000E-03      2.000E-03      
  0.424   1.000E-03      2.000E-03      
  0.474   2.000E-03      2.000E-03      
  0.524   1.000E-03      1.000E-03      
  0.573   1.000E-03      1.000E-03      
  0.624   1.000E-03      1.000E-03      
  0.674   0.000E+00      0.000E+00      
  0.723   0.000E+00      0.000E+00      
  0.773   0.000E+00      0.000E+00      
  0.823   0.000E+00      0.000E+00      
  0.873   0.000E+00      0.000E+00      

# g_2
# E = 5.89 GeV 
# < x >    Cuts           Total   
# --------------------------------------
  0.277  1.400E-02      1.900E-02
  0.325  5.000E-03      6.000E-03
  0.374  1.000E-03      2.000E-03
  0.424  2.000E-03      2.000E-03
  0.474  2.000E-03      2.000E-03
  0.524  1.000E-03      1.000E-03
  0.573  1.000E-03      1.000E-03
  0.624  0.000E+00      0.000E+00
  0.674  0.000E+00      0.000E+00
  0.723  0.000E+00      0.000E+00
  0.773  0.000E+00      0.000E+00
  0.823  0.000E+00      1.000E-03
  0.873  0.000E+00      0.000E+00
  


==> syst-err_quark-ratios.txt <==
%auto-ignore
# (Delta u + Delta u-bar)/(u + u-bar) 
# E = 4.74 GeV 
# < x >  g_{1}^{n}/F_{1}^{n}  g_{1}^{p}/F_{1}^{p}  (d + d-bar)/(u + u-bar)      s          Total 
# ---------------------------------------------------------------------------------------------------------
  0.277       9.900E-04            2.918E-02              3.260E-03          8.700E-03   3.064E-02 
  0.325       7.800E-04            3.556E-02              3.590E-03          6.450E-03   3.633E-02 
  0.374       9.300E-04            4.243E-02              3.610E-03          4.580E-03   4.284E-02 
  0.424       1.090E-03            4.967E-02              4.620E-03          3.280E-03   5.000E-02 
  0.473       1.100E-03            6.300E-02              5.070E-03          2.350E-03   6.326E-02 

# (Delta u + Delta u-bar)/(u + u-bar) 
# E = 5.89 GeV 
# < x >  g_{1}^{n}/F_{1}^{n}  g_{1}^{p}/F_{1}^{p}  (d + d-bar)/(u + u-bar)      s          Total 
# ---------------------------------------------------------------------------------------------------------
  0.277       1.380E-03            3.088E-02              1.980E-03          8.300E-03   3.207E-02 
  0.325       8.100E-04            3.675E-02              3.750E-03          6.190E-03   3.746E-02 
  0.374       7.800E-04            4.430E-02              3.800E-03          4.390E-03   4.469E-02 
  0.424       9.400E-04            5.109E-02              4.460E-03          3.110E-03   5.139E-02 
  0.474       1.160E-03            6.267E-02              4.810E-03          2.220E-03   6.290E-02 
  0.524       1.220E-03            6.976E-02              4.130E-03          1.600E-03   6.991E-02 
  0.573       1.430E-03            8.454E-02              3.860E-03          1.240E-03   8.465E-02 


# (Delta d + Delta d-bar)/(d+ d-bar) 
# E = 4.74 GeV 
# < x >  g_{1}^{n}/F_{1}^{n}  g_{1}^{p}/F_{1}^{p}  (d + d-bar)/(u + u-bar)      s          Total 
# ---------------------------------------------------------------------------------------------------------
  0.277       8.240E-03            1.518E-02              1.455E-02          1.673E-02   2.811E-02 
  0.325       7.140E-03            2.027E-02              1.886E-02          1.363E-02   3.167E-02 
  0.374       9.290E-03            2.647E-02              2.280E-02          1.071E-02   3.770E-02 
  0.424       1.193E-02            3.399E-02              3.467E-02          8.140E-03   5.066E-02 
  0.473       1.343E-02            4.814E-02              4.754E-02          5.940E-03   6.923E-02 

# (Delta d + Delta d-bar)/(d+ d-bar) 
# E = 5.89 GeV 
# < x >  g_{1}^{n}/F_{1}^{n}  g_{1}^{p}/F_{1}^{p}  (d + d-bar)/(u + u-bar)      s          Total 
# ---------------------------------------------------------------------------------------------------------
  0.277       1.158E-02            1.622E-02              8.640E-03          1.631E-02   2.716E-02 
  0.325       7.470E-03            2.116E-02              1.973E-02          1.339E-02   3.274E-02 
  0.374       7.850E-03            2.792E-02              2.503E-02          1.036E-02   3.969E-02 
  0.424       1.039E-02            3.539E-02              3.438E-02          7.810E-03   5.102E-02 
  0.474       1.436E-02            4.863E-02              4.929E-02          5.660E-03   7.094E-02 
  0.524       1.731E-02            6.181E-02              5.298E-02          3.580E-03   8.331E-02 
  0.573       2.341E-02            8.633E-02              6.641E-02          2.130E-03   1.114E-01 


